An Optimal Ansatz Space for Moving Least Squares Approximation on Spheres

We revisit the moving least squares (MLS) approximation scheme on the sphere $\mathbb S^{d-1} \subset \mathbb R^d$, where $d>1$. It is well known that using the spherical harmonics up to degree $L \in \mathbb N$ as ansatz space yields for functions in $\mathcal C^{L+1}(\mathbb S^{d-1})$ the approximation order $\mathcal O \left( h^{L+1} \right)$, where $h$ denotes the fill distance of the sampling nodes. In this paper we show that the dimension of the ansatz space can be almost halved, by including only spherical harmonics of even or odd degree up to $L$, while preserving the same order of approximation. Numerical experiments indicate that using the reduced ansatz space is essential to ensure the numerical stability of the MLS approximation scheme as $h \to 0$. Finally, we compare our approach with an MLS approximation scheme that uses polynomials on the tangent space as ansatz space.

==> data/conds.txt <==
            all_harm           even_harm       even_mon_cent             tangent           filldist
  12.819428131032248   8.224834816333379   5.695606436012519   5.685000988705880 33.904174188722251
  19.014235694380119   9.281792788130581   3.684921717444888   3.693134889782972 24.315997333536416
  21.835758243457391  11.890440406878762   3.363983108305866   3.364966182061298 17.276216676397190
  26.719637591166606  12.945696448031711   3.282324909716278   3.283076653772244 12.160594123149252
  30.545854031316509  14.712803471829263   3.233055353677478   3.233893710725894  8.564595202533692
  35.389802101942799  15.331241630230350   3.253639482683228   3.253939818944889  5.981372838649667
  38.486429618458779  16.333396302578439   3.207095443097411   3.207131918879313  4.266094352447787
  42.571319297719363  17.301335781549572   3.283891191238187   3.284085900711834  2.885579634060381
  45.043024505571431  19.180329042457821   3.170245729068889   3.170554000407462  2.150696540997295
  44.617094271186446  21.570052454718326   3.307696490474991   3.307731244488884  1.432226735679432
  46.640969253866089  23.835239476170521   3.278277601642910   3.278359909614625  1.002601683475767
  47.249777773204258  25.858801455839057   3.335107854524121   3.335146301754984  0.700404799231414
  45.352383924863780  28.003841548284651   3.181039580169487   3.181071587108014  0.494254792603826
  46.570847815736897  29.973633250816690   3.154876249047123   3.154885200744567  0.352863964441357
  45.899580763975841  32.204244539528595   3.146796658855235   3.146798084593900  0.248635554143566
  45.972038586941537  34.144977885175884   3.119915625879281   3.119918148272811  0.176626077525876
  46.213446132723448  37.486520438779593   3.095848262974212   3.095848309252417  0.123640549560582
  47.624316445467592  44.361385908571542   3.109772912252292   3.109772914354261  0.087185772736235
  46.328327330623971  45.498041061630886   3.097546312828874   3.097546313475236  0.061867254619169
  49.764107753200051  45.111065742920680   3.105805169396582   3.105805169441776  0.043650384248674
  46.570014049636669  46.033178654468557   3.085597462402479   3.085597462525536  0.031067484657432
  47.530466038685795  46.498822219911851   3.089251671783237   3.089251671848618  0.021938527395164
  47.011066113347937  45.947367973354993   3.062149373337965   3.062149373882030  0.015655710838108
  47.520887352426719  45.081898053097937   3.072039203018472   3.072039203018341  0.011038833120364
  46.087445306302406  45.535397053013369   3.119180625385030   3.119180625388101  0.007674297907596
  47.851625294939581  45.253060948456721   3.112229330026723   3.112229330029261  0.005442403665982


==> data/errors.txt <==
            all_harm           even_harm       even_mon_cent             tangent            filldist
   0.610104910103147   0.665208883686385   0.665208883686382   0.762829133397394  33.904174188722251
   0.228499300213897   0.244771208226453   0.244771208226457   0.367242397357825  24.315997333536416
   0.055891600197216   0.101205749967721   0.101205749967721   0.151336857723089  17.276216676397190
   0.015775931665607   0.035637100558461   0.035637100558460   0.054292247787292  12.160594123149252
   0.005697571735443   0.012262831469882   0.012262831469885   0.019301953475943   8.564595202533692
   0.001743190260481   0.003302065204500   0.003302065204502   0.005022255850029   5.981372838649667
   0.000533805527420   0.000909700334862   0.000909700334872   0.001388352284358   4.266094352447787
   0.000663163007758   0.000198623222953   0.000198623222986   0.000294675549025   2.885579634060381
   0.001346794155896   0.000063367592891   0.000063367592878   0.000093592185106   2.150696540997295
   0.000004260531535   0.000012298902353   0.000012298902489   0.000018310073207   1.432226735679432
   0.000002946650290   0.000003037615351   0.000003037615567   0.000004457175505   1.002601683475767
   0.000001449708145   0.000000730041513   0.000000730044473   0.000001083691494   0.700404799231414
   0.000005630137993   0.000000182806366   0.000000182805509   0.000000262745263   0.494254792603826
   0.000009315798625   0.000000046173749   0.000000046172941   0.000000069003934   0.352863964441357
   0.000001686708752   0.000000011459357   0.000000011467341   0.000000017192401   0.248635554143566
   0.000001053385019   0.000000002961705   0.000000002954708   0.000000004361286   0.176626077525876
   0.000000118277743   0.000000003197544   0.000000000705672   0.000000001059655   0.123640549560582
   0.000000051234659   0.000000216317226   0.000000000175528   0.000000000264782   0.087185772736235
   0.000000415604968   0.000000926483714   0.000000000044672   0.000000000066434   0.061867254619169
   0.000000194370257   0.000000133509129   0.000000000011172   0.000000000016662   0.043650384248674
   0.000000043217883   0.000000160623054   0.000000000002815   0.000000000004198   0.031067484657432
   0.000000102603908   0.000000364773840   0.000000000000714   0.000000000001070   0.021938527395164
   0.000000134077678   0.000000130309441   0.000000000000180   0.000000000000270   0.015655710838108
   0.000000324352865   0.000000305499529   0.000000000000043   0.000000000000065   0.011038833120364
   0.000005515906981   0.000000516296984   0.000000000000012   0.000000000000016   0.007674297907596
   0.000002836167180   0.000001258334891   0.000000000000006   0.000000000000006   0.005442403665982

